Compress-and-restart block Krylov subspace methods for Sylvester matrix equations

Block Krylov subspace methods (KSMs) comprise building blocks in many state-of-the-art solvers for large-scale matrix equations as they arise, e.g., from the discretization of partial differential equations. While extended and rational block Krylov subspace methods provide a major reduction in iteration counts over polynomial block KSMs, they also require reliable solvers for the coefficient matrices, and these solvers are often iterative methods themselves. It is not hard to devise scenarios in which the available memory, and consequently the dimension of the Krylov subspace, is limited. In such scenarios for linear systems and eigenvalue problems, restarting is a well explored technique for mitigating memory constraints. In this work, such restarting techniques are applied to polynomial KSMs for matrix equations with a compression step to control the growing rank of the residual. An error analysis is also performed, leading to heuristics for dynamically adjusting the basis size in each restart cycle. A panel of numerical experiments demonstrates the effectiveness of the new method with respect to extended block KSMs.

==> rpk_n10000_r3_m96_cycle_markers.dat <==
32	0.0015899
48	0.00066442
56	0.00042105
64	0.00031024
69	0.00022416
75	0.00021845
80	0.0001577
85	0.00011474
90	9.8822e-05
95	6.8925e-05
100	5.0924e-05
106	3.6796e-05
111	2.3226e-05
117	1.8971e-05
123	9.4816e-06
129	9.3019e-06
135	5.1633e-06
142	5.8636e-06
149	2.0595e-06
157	1.3084e-06


==> rpk_n10000_r3_m96_eig.dat <==
          0   2.2330e-10            0
   1.0000e+00   1.2640e-10            0
   2.0000e+00   2.7706e-10            0
   3.0000e+00   1.4751e-10            0
   4.0000e+00   2.6207e-10            0
   5.0000e+00   1.8851e-10            0
   6.0000e+00   8.0105e-11            0
   7.0000e+00   1.8395e-10            0
   8.0000e+00   1.1179e-10            0
   9.0000e+00   2.1406e-10            0
   1.0000e+01   3.6753e-10            0
   1.1000e+01   1.3839e-10            0
   1.2000e+01   2.6683e-10            0
   1.3000e+01   8.8108e-11            0
   1.4000e+01   1.9435e-10            0
   1.5000e+01   2.8763e-10            0
   1.6000e+01   3.4894e-10            0
   1.7000e+01   1.3420e-10            0
   1.8000e+01   2.0914e-10            0
   1.9000e+01   3.5322e-10            0
   2.0000e+01   3.5324e-10            0




==> rpk_n10000_r3_m96_eig_nonnorm.dat <==
            0   9.8672e-11            0
   1.0000e+00   2.0114e-10            0
   2.0000e+00   1.4595e-10            0
   3.0000e+00   4.3184e-10            0
   4.0000e+00   8.3730e-11            0
   5.0000e+00   1.3386e-10            0
   6.0000e+00   2.0606e-10            0
   7.0000e+00   3.7855e-10            0
   8.0000e+00   9.0085e-11            0
   9.0000e+00   1.5102e-10            0
   1.0000e+01   2.2102e-10            0
   1.1000e+01   1.3458e-10            0
   1.2000e+01   1.1818e-10            0
   1.3000e+01   1.8168e-10            0
   1.4000e+01   1.4069e-10            0
   1.5000e+01   9.4717e-11            0
   1.6000e+01   1.8122e-10            0
   1.7000e+01   2.5634e-10            0
   1.8000e+01   1.1384e-10            0
   1.9000e+01   1.9101e-10            0
   2.0000e+01   2.4096e-10            0
   2.1000e+01   2.7321e-10            0
   2.2000e+01   1.4592e-10            0
   2.3000e+01   1.8791e-10            0
   2.4000e+01   1.3588e-10            0
   2.5000e+01   2.0966e-10            0
   2.6000e+01   2.4698e-10            0
   2.7000e+01   8.5948e-11            0
   2.8000e+01   1.6252e-10            0
   2.9000e+01   2.2079e-10            0
   3.0000e+01   9.2950e-11            0
   3.1000e+01   1.1545e-10            0
   3.2000e+01   1.0871e-10            0
   3.3000e+01   1.1493e-10            0
   3.4000e+01   1.3297e-10            0
   3.5000e+01   1.7749e-10            0
   3.6000e+01   1.9843e-10            0
   3.7000e+01  -1.4678e-10            0
   3.8000e+01  -2.2108e-10            0
   3.9000e+01  -4.0391e-10            0
   4.0000e+01  -3.4467e-10            0
   4.1000e+01  -3.6867e-10            0
   4.2000e+01  -4.6499e-10            0
   4.3000e+01  -5.1071e-10            0
   4.4000e+01  -5.4962e-10            0
   4.5000e+01  -4.4758e-10            0
   4.6000e+01  -3.7528e-10            0
   4.7000e+01  -3.2902e-10            0
   4.8000e+01  -2.8796e-10            0
   4.9000e+01  -2.5381e-10            0
   5.0000e+01  -2.3526e-10            0
   5.1000e+01  -3.7058e-10            0
   5.2000e+01  -4.6369e-10            0
   5.3000e+01  -4.9949e-10            0
   5.4000e+01  -5.5644e-10            0
   5.5000e+01  -5.3135e-10            0
   5.6000e+01  -5.0619e-10            0
   5.7000e+01  -4.0681e-10            0
   5.8000e+01  -4.2413e-10            0
   5.9000e+01  -3.9273e-10            0
   6.0000e+01  -3.9223e-10            0


==> rpk_n10000_r3_m96_res_ranks.dat <==
1	6	
2	12	
3	12	
4	18	
5	16	
6	18	
7	18	
8	17	
9	18	
10	18	
11	16	
12	17	
13	16	
14	16	
15	14	
16	14	
17	13	
18	13	
19	12	
20	11	


==> rpk_n10000_r3_m96_residual_norms.dat <==
1	0.35418
2	0.14741
3	0.074735
4	0.047346
5	0.033399
6	0.025287
7	0.01963
8	0.015909
9	0.013162
10	0.010931
11	0.0092519
12	0.0079154
13	0.0068363
14	0.0060095
15	0.0053914
16	0.0048969
17	0.0044098
18	0.0039579
19	0.0035612
20	0.0032429
21	0.0029949
22	0.0027732
23	0.0026099
24	0.00248
25	0.0023572
26	0.0022585
27	0.0020897
28	0.0019377
29	0.0018256
30	0.0017596
31	0.0016795
32	0.0015899
33	0.0011522
34	0.0012055
35	0.001281
36	0.0013595
37	0.0013389
38	0.0011957
39	0.0010953
40	0.0010903
41	0.0010683
42	0.00097555
43	0.00091301
44	0.0008964
45	0.00082181
46	0.00077571
47	0.00072477
48	0.00066442
49	0.00047492
50	0.00051207
51	0.00057259
52	0.00055122
53	0.00050996
54	0.00046676
55	0.00043136
56	0.00042105
57	0.00029096
58	0.00030077
59	0.00033486
60	0.00036006
61	0.00036567
62	0.00036453
63	0.00031649
64	0.00031024
65	0.00022163
66	0.00023365
67	0.00025416
68	0.00027381
69	0.00022416
70	0.00016183
71	0.0002276
72	0.00022163
73	0.00020426
74	0.00022067
75	0.00021845
76	0.00014261
77	0.00017196
78	0.00018413
79	0.00017259
80	0.0001577
81	0.00010946
82	0.00013017
83	0.00013998
84	0.00013577
85	0.00011474
86	8.5852e-05
87	9.4658e-05
88	9.9814e-05
89	0.00011522
90	9.8822e-05
91	6.8492e-05
92	7.7388e-05
93	8.1403e-05
94	7.3861e-05
95	6.8925e-05
96	4.5213e-05
97	5.3298e-05
98	5.5008e-05
99	5.5323e-05
100	5.0924e-05
101	3.4338e-05
102	3.6732e-05
103	3.9681e-05
104	3.5817e-05
105	3.8904e-05
106	3.6796e-05
107	2.397e-05
108	2.4975e-05
109	2.5432e-05
110	2.3372e-05
111	2.3226e-05
112	1.5472e-05
113	1.8868e-05
114	1.9781e-05
115	1.7124e-05
116	1.8183e-05
117	1.8971e-05
118	1.2098e-05
119	1.209e-05
120	1.196e-05
121	1.0745e-05
122	9.3811e-06
123	9.4816e-06
124	6.7295e-06
125	6.7727e-06
126	6.9525e-06
127	7.0597e-06
128	7.1809e-06
129	9.3019e-06
130	5.5986e-06
131	5.3316e-06
132	6.2521e-06
133	6.3723e-06
134	5.6037e-06
135	5.1633e-06
136	3.8726e-06
137	4.0217e-06
138	4.2814e-06
139	4.4614e-06
140	4.2581e-06
141	4.9501e-06
142	5.8636e-06
143	3.1117e-06
144	2.5039e-06
145	2.4434e-06
146	2.7691e-06
147	2.6099e-06
148	2.2552e-06
149	2.0595e-06
150	1.5085e-06
151	1.4832e-06
152	1.5524e-06
153	1.6158e-06
154	1.6418e-06
155	1.6127e-06
156	1.6454e-06
157	1.3084e-06
158	8.3299e-07


==> rpk_n10000_r3_m96_sol_ranks.dat <==
1		39
2		44
3		45
4		47
5		47
6		48
7		49
8		49
9		50
10		50
11		50
12		51
13		51
14		52
15		52
16		52
17		52
18		53
19		53
20		53
21              53


==> rpk_n15625_r3_m264_cycle_markers.dat <==
44	0.00089169
66	1.824e-05


==> rpk_n15625_r3_m264_res_ranks.dat <==
1	6	
2	6	


==> rpk_n15625_r3_m264_residual_norms.dat <==
1	0.55084
2	0.26655
3	0.16485
4	0.10707
5	0.077268
6	0.057624
7	0.045111
8	0.036271
9	0.029989
10	0.025229
11	0.021556
12	0.018619
13	0.016253
14	0.014315
15	0.012706
16	0.011324
17	0.01013
18	0.0090961
19	0.0081943
20	0.0074073
21	0.0067153
22	0.0061015
23	0.0055533
24	0.0050684
25	0.0046427
26	0.004267
27	0.0039231
28	0.003599
29	0.0032849
30	0.0029879
31	0.0027179
32	0.0024877
33	0.0022875
34	0.0020987
35	0.0019136
36	0.0017358
37	0.001574
38	0.001437
39	0.0013253
40	0.0012312
41	0.0011475
42	0.0010646
43	0.00097951
44	0.00089169
45	0.00094667
46	0.0007292
47	0.00067628
48	0.00058369
49	0.00050709
50	0.00043676
51	0.00035487
52	0.00029267
53	0.00024719
54	0.00020479
55	0.00017153
56	0.00014603
57	0.00012344
58	0.00010138
59	8.3752e-05
60	6.8438e-05
61	5.6234e-05
62	4.604e-05
63	3.6865e-05
64	2.9403e-05
65	2.3147e-05
66	1.824e-05
67	2.6505e-05
68	1.2279e-05
69	1.3137e-05
70	8.3893e-06
71	7.2041e-06
72	6.0271e-06
73	4.6209e-06
74	4.2293e-06
75	3.3652e-06
76	2.9615e-06
77	2.5235e-06
78	2.1762e-06
79	1.9249e-06
80	1.6923e-06
81	1.5164e-06
82	1.3372e-06
83	1.2084e-06
84	1.0618e-06
85	9.7285e-07


==> rpk_n15625_r3_m264_sol_ranks.dat <==
1		51
2		56
3               57

